Comparison between simulated and observed LHC beam backgrounds in the ATLAS experiment at ${E_{\textrm {beam}}}$ = 4 TeV

Results of dedicated Monte Carlo simulations of beam-induced background (BIB) in the ATLAS experiment at the Large Hadron Collider (LHC) are presented and compared with data recorded in 2012. During normal physics operation this background arises mainly from scattering of the 4 TeV protons on residual gas in the beam pipe. Methods of reconstructing the BIB signals in the ATLAS detector, developed and implemented in the simulation chain based on the FLUKA Monte Carlo simulation package, are described. The interaction rates are determined from the residual gas pressure distribution in the LHC ring in order to set an absolute scale on the predicted rates of BIB so that they can be compared quantitatively with data. Through these comparisons the origins of the BIB leading to different observables in the ATLAS detectors are analysed. The level of agreement between simulation results and BIB measurements by ATLAS in 2012 demonstrates that a good understanding of the origin of BIB has been reached.

==> Metadata.txt <==
Title: 

Comparison between simulated and observed LHC beam backgrounds 
in the ATLAS experiment at ${E_{\textrm {beam}}} = 4$ TeV

Abstract:

Results of dedicated Monte Carlo simulations of beam-induced background (BIB) in the ATLAS experiment at 
the Large Hadron Collider (LHC) are presented and compared with data recorded in 2012. During normal 
physics operation this background arises mainly from scattering of the 4 TeV protons on residual gas in the 
beam pipe. Methods of reconstructing the BIB signals in the ATLAS detector, developed and implemented in the 
simulation chain based on the FLUKA Monte Carlo simulation package, are described. The interaction rates 
are determined from the residual gas pressure distribution in the LHC ring in order to set an absolute 
scale on the predicted rates of BIB so that they can be compared quantitatively with data. Through 
these comparisons the origins of the BIB leading to different observables in the ATLAS detectors are 
analysed. The level of agreement between simulation results and BIB measurements by ATLAS in 2012
demonstrates that a good understanding of the origin of BIB has been reached.

Comments:

44 pages in total, author list starting on page 28, 14 figures, 4 tables, submitted to JINST, figures available on https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/DAPR-2017-01

Report-no: 

CERN-EP-2018-240

JINST keywords:

Accelerator modelling and simulations,
Radiation calculations,
Simulation methods and programs




